Chiral life on a slab

We study chiral algebra in the reduction of 3D $\mathcal{N} = 2 $ supersymmetric gauge theories on an interval with the $\mathcal{N}=(0,2)$ Dirichlet boundary conditions on both ends. By invoking the 3D ``twisted formalism'' and the 2D $\beta\gamma$-description we explicitly find the perturbative $\overline{Q}_+$ cohomology of the reduced theory. It is shown that the vertex algebras of boundary operators are enhanced by the line operators. A full non-perturbative result is found in the abelian case, where the chiral algebra is given by the rank two Narain lattice VOA, and two more equivalent descriptions are provided. Conjectures and speculations on the nonperturbative answer in the non-abelian case are also given.

==> figures/bphi.pdf_tex <==
%% Creator: Inkscape 1.1 (c4e8f9e, 2021-05-24), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bphi.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{680.31496063bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bphi.pdf}}%
    \put(0.04767273,0.38469853){\makebox(0,0)[lt]{\begin{minipage}{0.44346721\unitlength}\raggedright $\mathbf{\Phi}$\end{minipage}}}%
    \put(0.05321607,0.22726766){\makebox(0,0)[lt]{\begin{minipage}{0.4756186\unitlength}\raggedright $\mathbf{B}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bphi.pdf}}%
    \put(0.41020718,0.29157041){\makebox(0,0)[lt]{\begin{minipage}{0.19069094\unitlength}\raggedright \end{minipage}}}%
    \put(0.40577249,0.30043975){\makebox(0,0)[lt]{\begin{minipage}{0.29823168\unitlength}\raggedright $\mathbf{\Phi}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> figures/pull-off-the-boundary-adjusted.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e4, 2022-07-14), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pull-off-the-boundary-adjusted.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{668.63861324bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46315809)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pull-off-the-boundary-adjusted.pdf}}%
    \put(0.43269545,0.25188358){\makebox(0,0)[lt]{\begin{minipage}{0.10039452\unitlength}\raggedright $=$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{pull-off-the-boundary-adjusted.pdf}}%
    \put(0.31444991,0.19508148){\makebox(0,0)[lt]{\begin{minipage}{0.21432543\unitlength}\raggedright $O_1(x)$\end{minipage}}}%
    \put(-0.02170258,0.19846556){\makebox(0,0)[lt]{\begin{minipage}{0.21432543\unitlength}\raggedright $O_2(x)$\end{minipage}}}%
    \put(0.57699639,0.28640127){\makebox(0,0)[lt]{\begin{minipage}{0.21432543\unitlength}\raggedright $O_2(x)$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{pull-off-the-boundary-adjusted.pdf}}%
    \put(0.83149048,0.28626277){\makebox(0,0)[lt]{\begin{minipage}{0.21432543\unitlength}\raggedright $O_1(x)$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{pull-off-the-boundary-adjusted.pdf}}%
  \end{picture}%
\endgroup%

